Lagrangian stochastic model for the orientation of inertialess spheroidal particles in turbulent flows: an efficient numerical method for CFD approach

In this work, we propose a model for the orientation of inertialess spheroidal particles suspended in turbulent flows. This model consists in a stochastic version of the Jeffery equation that can be included in a statistical Lagrangian description of particles suspended in a flow. It is compatible and coherent with turbulence models that are widely used in CFD codes for the simulation of the flow field in practical large-scale applications. In this context, we propose and analyze a numerical scheme based on a splitting scheme algorithm that decouples the orientation dynamics into its main contributions: stretching and rotation. We detail its implementation in an open-source CFD software. We analyze the weak and strong convergence of both the global scheme and of each sub-part. Subsequently, the splitting technique yields to a highly efficient hybrid algorithm coupling pure probabilistic and deterministic numerical schemes. Various numerical experiments were implemented and the results were compared with analytical predictions of the model to assess the algorithm efficiency and accuracy.

==> Sketch_Phi.tikz <==

\tdplotsetmaincoords{60}{130}
\newcommand{\AxisRotator}[1][rotate=0]{%
	\tikz [gray,x=0.15cm,y=0.30cm,line width=.1ex,-stealth,#1] \draw (0,0) arc (-150:150:1 and 1);%
}
\begin{tikzpicture}[scale=2.5,tdplot_main_coords]
	\pgfmathsetmacro{\d}{1.1};
	\coordinate (O) at (0,0,0);
	\tdplotsetcoord{P}{1.5}{35}{60};
	\tdplotsetcoord{W}{1.}{35}{60};
	\draw[thick,->] (0,0,0) -- (1.3,0,0) node[anchor=north east]{$x$};
	\draw[thick,->] (0,0,0) -- (0,1.3,0) node[anchor=north west]{$y$};
	\draw[thick,->] (0,0,0) -- (0,0,1.3) node[anchor=south]{$z$};
	\draw[-stealth,color=red] (O) -- (P) node[anchor=south west]{$\bm{p}$};
	\draw[dashed, color=red] (O) -- (Px);
	\draw[dashed, color=red] (O) -- (Py);
	\draw[dashed, color=red] (O) -- (Pz);
	\draw[dashed, color=red] (Px) -- (Pxy);
	\draw[dashed, color=red] (Py) -- (Pxy);
%	\draw[dashed, color=red] (Px) -- (Pxz);
%	\draw[dashed, color=red] (Pz) -- (Pxz);
%	\draw[dashed, color=red] (Py) -- (Pyz);
%	\draw[dashed, color=red] (Pz) -- (Pyz);
	\draw[dashed, color=red] (Pxy) -- (P);
	\draw[dashed, color=red] (Pz) -- (P);
%	\draw[dashed, color=red] (Pxz) -- (P);
%	\draw[dashed, color=red] (Pyz) -- (P);
	% Position Phi	
	\draw[-stealth,color=blue] (O) -- (W);
	\draw[thick,->, color=blue] (O) -- (Wx);
	\draw[thick,->, color=blue] (O) -- (Wy);
	\draw[thick,->, color=blue] (O) -- (Wz);

	% Position label	
	\coordinate (Plx) at ($(Wx)+(0.1,0,0.1)$);
	\coordinate (Ply) at ($(Wy)+(0,0.1,0.1)$);
	\coordinate (Plz) at ($(Wz)+(0.1,0,0)$);
	\coordinate (Plw) at ($(W)+(0,0.25,0)$);
	% Rotation
	\draw (O) -- (Wx) node at ($(Wx)-(0.1,0,0)$) {\AxisRotator[rotate=0]};
	\draw (O) -- (Wy) node at (Wy) {\AxisRotator[rotate=0]};
	\draw (O) -- (Wz) node at ($(Wz)-(0,0,0.1)$) {\AxisRotator[rotate=270]};
	\draw (O) -- (W) node at (W) {\AxisRotator[rotate=60]};
	% Label Rotation
	\draw node[color=blue, left] at (Plx) {$d\phi_{\perp p,x}$};
	\draw node[color=blue, right] at (Ply) {$d\phi_{\perp p,y}$};
	\draw node[color=blue, left] at (Plz) {$d\phi_{\perp p,z}$};
	\draw node[color=blue, right] at (Plw) {$d\phi_{\parallel p}$};
\end{tikzpicture}

==> Sketch_Spheroids.tikz <==
\newcommand{\AxisRotator}[1][rotate=0]{%
	\tikz [gray,x=0.15cm,y=0.30cm,line width=.1ex,-stealth,#1] \draw (0,0) arc (-150:150:1 and 1);%
}
\newcommand*{\xlabel}{$\hat{x}$}
\newcommand*{\ylabel}{$\hat{y}$}
\newcommand*{\zlabel}{$\hat{z}$}
\newcommand*{\Omxlabel}{$\Omega_{\hat{x}}$}
\newcommand*{\Omylabel}{$\Omega_{\hat{y}}$}
\newcommand*{\Omzlabel}{$\Omega_{\hat{z}}$}
\newcommand*{\plabel}{$\bm p$}
\newcommand*{\Plabel}{Prolate ($\lambda > 1$)}
\newcommand*{\Slabel}{Sphere ($\lambda = 1$)}
\newcommand*{\Olabel}{Oblate ($\lambda < 1$)}
\newcommand*{\alabel}{$a$}
\newcommand*{\blabel}{$c$}

\begin{tikzpicture}[thick,scale=1, every node/.style={scale=1.1}]
\begin{scope}[shift={(-7,0)}]
	\pgfplotsset{compat = newest}
	\pgfmathsetmacro{\p}{1.0}
	\pgfmathsetmacro{\q}{1.5}
	\pgfmathsetmacro{\l}{4.0}		
	\begin{axis}[
		xlabel = {\xlabel},
		ylabel = {\ylabel},
		zlabel = {\zlabel},
		view = {135}{20},
		domain = 0 : pi,
		y domain = 0 : 2 * pi,
		z buffer = sort,
		unit vector ratio = 1 1,
		colormap/redyellow,
		hide axis,
		enlargelimits,
		clip = false,
		declare function = {
			xp(\x, \y) = sin(deg(\x)) * cos(deg(\y));
			yp(\x, \y) = \p * sin(deg(\x)) * sin(deg(\y));
			zp(\x, \y) = \q * cos(deg(\x));
		}, ]
		\addplot3[patch, opacity=0.4]({xp(x, y)}, {yp(x, y)}, {zp(x, y)});
		\draw[black, very thick,-stealth] (0,0,0) coordinate (O) -- (0,0,0.7*\l) node[right]{\plabel};
		\draw[blue,  thick,<->] (0,0,0) coordinate (O) -- (1,0,0) node[below] at (0.5*\p,0,0) {\alabel};
		\draw[blue,thick,<->] (0,0,0) coordinate (O) -- (0,0,-\q) node[right] at (0,0,-0.5*\q) {\blabel};
		% Axis x, y, z			
		\draw[->] (0, 0, 0) -- (\l, 0, 0) node[left]{\xlabel};
		\draw[->] (0, 0, 0) -- (0, \l, 0) node[right]{\ylabel};
		\draw[->] (0, 0, 0) -- (0, 0, \l) node[above]{\zlabel};	
		% Rotation
		\draw (0,0,0)  -- (0.9*\l,0,0) node at (0.9*\l,0,0) {\AxisRotator[rotate=0]};
		\draw (0,0,0)  -- (0,0.9*\l,0) node at (0,0.9*\l,0) {\AxisRotator[rotate=0]};
		\draw (0,0,0)  -- (0,0,0.9*\l) node at (0,0,0.9*\l) {\AxisRotator[rotate=270]};
		% Label Rotation
		\draw node[below=5] at (0.9*\l,0,0) {\Omxlabel};
		\draw node[below=5] at (0,0.9*\l,0) {\Omylabel};
		\draw node[left=5] at (0,0,0.9*\l) {\Omzlabel};
		% Prolate
		\draw node[below] at (0,0,-0.5*\l) {\Plabel};
		 % Axes
		\coordinate (O) at (0.8*\l,0,0.6*\l);
		\draw[->] (O) -- (0.8*\l+1,0,0.6*\l) node[below left=-3]{$x$};
		\draw[->] (O) -- (0.8*\l,0+1,0.6*\l) node[below right=-3]{$y$};
		\draw[->] (O) -- (0.8*\l,0,0.6*\l+1) node[above=-1]{$z$};
	\end{axis}
\end{scope}
\begin{scope}[shift={(0,0)}]
	\pgfplotsset{compat = newest}
	\pgfmathsetmacro{\p}{1.0}
	\pgfmathsetmacro{\q}{1.0}
	\pgfmathsetmacro{\l}{2.6}		
	\begin{axis}[
		xlabel = {\xlabel},
		ylabel = {\ylabel},
		zlabel = {\zlabel},
		view = {135}{20},
		domain = 0 : pi,
		y domain = 0 : 2 * pi,
		z buffer = sort,
		unit vector ratio = 1 1,
		colormap/redyellow,
		hide axis,
		enlargelimits,
		clip = false,
		declare function = {
			xp(\x, \y) = sin(deg(\x)) * cos(deg(\y));
			yp(\x, \y) = \p * sin(deg(\x)) * sin(deg(\y));
			zp(\x, \y) = \q * cos(deg(\x));
		}, ]
		\addplot3[patch, opacity=0.4]({xp(x, y)}, {yp(x, y)}, {zp(x, y)});
		\draw[black, very thick,-stealth] (0,0,0) coordinate (O) -- (0,0,0.7*\l) node[right]{\plabel};
		\draw[blue,  thick,<->] (0,0,0) coordinate (O) -- (1,0,0) node[below] at (0.5*\p,0,0) {\alabel};
		\draw[blue,thick,<->] (0,0,0) coordinate (O) -- (0,0,-\q) node[right] at (0,0,-0.5*\q) {\blabel};
		% Axis x, y, z			
		\draw[->] (0, 0, 0) -- (\l, 0, 0) node[left]{\xlabel};
		\draw[->] (0, 0, 0) -- (0, \l, 0) node[right]{\ylabel};
		\draw[->] (0, 0, 0) -- (0, 0, \l) node[above]{\zlabel};	
		% Rotation
		\draw (0,0,0)  -- (0.9*\l,0,0) node at (0.9*\l,0,0) {\AxisRotator[rotate=0]};
		\draw (0,0,0)  -- (0,0.9*\l,0) node at (0,0.9*\l,0) {\AxisRotator[rotate=0]};
		\draw (0,0,0)  -- (0,0,0.9*\l) node at (0,0,0.9*\l) {\AxisRotator[rotate=270]};
		% Label Rotation
		\draw node[below=5] at (0.9*\l,0,0) {\Omxlabel};
		\draw node[below=5] at (0,0.9*\l,0) {\Omylabel};
		\draw node[left=5] at (0,0,0.9*\l) {\Omzlabel};
		% Sphere
		\draw node[below] at (0,0,-0.5*\l) {\Slabel}; 
	\end{axis}
\end{scope}
\begin{scope}[shift={(7,0)}]
	\pgfplotsset{compat = newest}
	\pgfmathsetmacro{\p}{1.0}
	\pgfmathsetmacro{\q}{0.5}
	\pgfmathsetmacro{\l}{1.85}		
	\begin{axis}[
		xlabel = {\xlabel},
		ylabel = {\ylabel},
		zlabel = {\zlabel},
		view = {135}{20},
		domain = 0 : pi,
		y domain = 0 : 2 * pi,
		z buffer = sort,
		unit vector ratio = 1 1,
		colormap/redyellow,
		hide axis,
		enlargelimits,
		clip = false,
		declare function = {
			xp(\x, \y) = sin(deg(\x)) * cos(deg(\y));
			yp(\x, \y) = \p * sin(deg(\x)) * sin(deg(\y));
			zp(\x, \y) = \q * cos(deg(\x));
		}, ]
		\addplot3[patch, opacity=0.4]({xp(x, y)}, {yp(x, y)}, {zp(x, y)});
		\draw[black, very thick,-stealth] (0,0,0) coordinate (O) -- (0,0,0.7*\l) node[right]{\plabel};
		\draw[blue,  thick,<->] (0,0,0) coordinate (O) -- (1,0,0) node[below] at (0.5*\p,0,0) {\alabel};
		\draw[blue,thick,<->] (0,0,0) coordinate (O) -- (0,0,-\q) node[right] at (0,0,-0.5*\q) {\blabel};
		% Axis x, y, z			
		\draw[->] (0, 0, 0) -- (\l, 0, 0) node[left]{\xlabel};
		\draw[->] (0, 0, 0) -- (0, \l, 0) node[right]{\ylabel};
		\draw[->] (0, 0, 0) -- (0, 0, \l) node[above]{\zlabel};	
		% Rotation
		\draw (0,0,0)  -- (0.9*\l,0,0) node at (0.9*\l,0,0) {\AxisRotator[rotate=0]};
		\draw (0,0,0)  -- (0,0.9*\l,0) node at (0,0.9*\l,0) {\AxisRotator[rotate=0]};
		\draw (0,0,0)  -- (0,0,0.9*\l) node at (0,0,0.9*\l) {\AxisRotator[rotate=270]};
		% Label Rotation
		\draw node[below=5] at (0.9*\l,0,0) {\Omxlabel};
		\draw node[below=5] at (0,0.9*\l,0) {\Omylabel};
		\draw node[left=5] at (0,0,0.9*\l) {\Omzlabel};
		% Oblate
		\draw node[below] at (0,0,-0.5*\l) {\Olabel}; 
	\end{axis}
\end{scope}
\end{tikzpicture}






